The VISCACHA survey - I. Overview and First Results

The VISCACHA (VIsible Soar photometry of star Clusters in tApii and Coxi HuguA) Survey is an ongoing project based on deep photometric observations of Magellanic Cloud star clusters, collected using the SOuthern Astrophysical Research (SOAR) telescope together with the SOAR Adaptive Module Imager. Since 2015 more than 200 hours of telescope time were used to observe about 130 stellar clusters, most of them with low mass (M < 10$^4$ M$_\odot$) and/or located in the outermost regions of the Large Magellanic Cloud and the Small Magellanic Cloud. With this high quality data set, we homogeneously determine physical properties from statistical analysis of colour-magnitude diagrams, radial density profiles, luminosity functions and mass functions. Ages, metallicities, reddening, distances, present-day masses, mass function slopes and structural parameters for these clusters are derived and used as a proxy to investigate the interplay between the environment in the Magellanic Clouds and the evolution of such systems. In this first paper we present the VISCACHA Survey and its initial results, concerning the SMC clusters AM3, K37, HW20 and NGC796 and the LMC ones KMHK228, OHSC3, SL576, SL61 and SL897, chosen to compose a representative subset of our cluster sample. The project's long term goals and legacy to the community are also addressed.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> refreport.txt <==

I have reviewed the paper "The VISCACHA survey - I. Overview and First Results" by Maia et al. I congratulate the authors on an excellent program and very nice first paper describing the survey and early results. I recommend publication in MNRAS as this survey will both generate some important scientific insights and be an excellent resource for the community. I have the following comments/suggestions for minor revisions prior to publication.

1) two cautions on the statement in the introduction "Comparing thee properties at different locations across ...". First, the current locations are not necessarily reflective of the average location over the lifetime. In particular outer cluster may have more radial orbits. Second, some mixing of material between the two Clouds exists (see Olsen, K. et al. 2011) and a few clusters were also, perhaps, exchanged.

ANSWER: We have expanded the third paragraph of the introduction to briefly address these issues.

2) I encourage the authors to include a table listing all of the clusters in the final/complete survey (or at least those for which they already have data). This can help others in their planning of complementary observations and avoids duplication. 

ANSWER: We have included a sentence in section 3 pointing to a new table in the appendix with this information.

3) for some clusters there is little "field" available within their images. Can the authors consider using SMASH data to provide the local field populations? I understand that SAMI data is superior within the cluster, but for the field the gain in seeing may not be as distinguishing. The determination of background is key for getting the tidal radii correct and this seems like an inexpensive way to do better.

ANSWER: Although this was an excellent idea, unfortunately, there is no coverage for clusters K37, NGC796 and SL61 in the SMASH DR1 tables, and only a small stripe on the western side of SL897. We are currently planning on using the SOAR Goodman imager (7 arcmin field) to observe a larger region around these type of clusters, whenever the weather is not optimal for AO.

4) the authors should discuss alternate model profiles. There are competing claims of the best model for LMC/SMC clusters (e.g., EFF, Wilson, power-law).

ANSWER: We have added a paragraph in section 5.1 discussing the advantages and drawbacks of some commonly used model profiles and justifying our model choice. 

5) the authors note that they include stars to r_t in the isochrone fitting of most of their clusters. It isn't evident that the cluster dominates over the field contamination out to r_t. Can the authors comment on the typical radii at which N_cl > N_background?

ANSWER:
Typically, some works define a "limmiting radius", which describes where the cluster stellar density matches that of the background. Although we could provide this information, it does not provides a good description of the cluster physical size, being instead strongly tied its projected background level. 

As we have shown in section 5.3, it is expected that the outer cluster region contributes very little to the cluster mass budget. So, in order to answer this question, we have integrated the King profile of our clusters up to half the tidal radii so as to determine what fraction of cluster population lies within this domain. We have found out that 75-99% of our cluster members lies in this region, depending on the cluster's concentration parameter (C = log[rt/rc]).

To comment on this issue, we have first calculated the concentration factor for our clusters and included their value in Table 4. Then we have added sentences at the end of section 5.1, on the first paragraph of section 5.2 and on the sixth paragraph of section 5.3 explaining their derivation and discussing their implications.

Despite this result, we point out that coverage of whole cluster tidal area is still very important in order to gather occasional giants and subgiants on its outskirts, as long as the field decontamination procedure can keep up. We have had cases in which a few outer bright members improved significantly our constraints during the isochrone fitting.

6) the catalog should also include a measure of the local background so that future users of the data can assess the radius in the cluster at which the background dominates. 

ANSWER: The background level fitted by the King model in the completeness corrected RDPs was added as column in Table 4.

7) A few missing references that should perhaps be included:
.McLaughlin and van der Marel 2005: a compendium of structural parameters for clusters, including some in the LMC and SMC. THere is overlap between their clusters and those presented here, but there may be overlap with the complete VISCACHA sample. In any case, it is a good reference for comparison to MW clusters.
.Harris and Zaritsky 2009: shows the peaks in SFH with age sugested at the end of second paragraph. 
.Krumholz et al. 2019: Should probably mention/compare to current integrated light work 

ANSWER: Most of the suggested references have been added through the text (except the last one).
